Volt-PF Control Mode for Distribution Feeder Voltage Management Under High Penetration of Distributed Energy Resources

Volt-VAr control is a popular method for mitigating overvoltage violations caused by high penetration of distributed energy resources (DERs) in distribution feeders. An inherent limitation of volt-VAr control is that the reactive power (Q) absorbed/injected by the DER is determined based only on the terminal voltage, without considering the active power (P) generated by the DER. This leads to an inequitable burden of Q support, in the sense that those DERs generating lower P, and hence contributing less to overvoltage issues, may be required to provide more than their share of $Q$ support. The resulting PF of these DERs is required to vary over a wide range, which many current DERs do not support. A new control scheme, namely volt-PF control, is proposed here where the Q support is inherently a function of both the voltage and $P$ from DERs, which alleviates the above concerns while limiting the PF variation within a narrow range of 0.9 to 1. The proposed scheme is validated through extensive static and dynamic simulations on a real, large (8000+ nodes) feeder with very high penetration (>200%) of DERs.The implementation of the new scheme in new and existing commercial hardware inverters is described.

==> equations_removed.txt <==
\begin{comment}
\vspace{0.4cm}
\small{
%\begin{comment}
    

\begin{equation}
    \label{eqnQmx}
    Q_{limit}^{+}= P \tan(\cos^{-1}(PF_{lim}^+))
\end{equation}

\begin{equation}
    \label{eqnQmx}
    Q_{limit}^{-}= P \tan(\cos^{-1}(PF_{lim}^-))
\end{equation}
%\end{comment}
%\begin{comment}
\begin{equation}
    PF_{VPF2} = P \tan(\cos^{-1}(PF))
\end{equation}
%\end{comment}

If $V \leq V_1$ ,
\begin{equation}
    \label{eqn9}
     Q_{VPF2} = Q_{limit}^{+}
\end{equation}

If $ V_1 <V < V_2$ ,
\begin{equation}
    \label{eqn10}
    Q_{VPF2}= \frac{Q_{limit}^{+}(V_2- V)}{(V_2-V_1)} 
\end{equation}

\begin{comment}
\begin{equation}
    \label{eqn11}
     PF(V) = \cos(\tan^{-1}(Q'(V,P))
\end{equation}
\end{comment}

If $ V_2\leq V \leq V_4$ ,
\begin{equation}
    \label{eqn12}
     Q_{VPF2} = 0
\end{equation}

If $ V_4 < V < V_5$ ,


\begin{equation}
    \label{eqn13}
    Q_{VPF2} =-\frac{Q_{limit}^{-}(V-V_4)}{(V_5-V_4)} 
\end{equation}

\begin{comment}
\begin{equation}
    \label{eqn14}
     PF(V) = -\cos(\tan^{-1}((Q'(V,P))
\end{equation}
\end{comment}

If $V_5 \leq V$ ,
\begin{equation}
    \label{eqn15}
     Q_{VPF2} = Q_{limit}^{-}
\end{equation}
\normalsize
\begin{figure}[t]
\centerline{\includegraphics[scale=0.3]{volt_PF_modi.png}}
\caption{PF vs. voltage curve for the proposed volt-PF ver. 2 control scheme.}
\label{fig21}
\end{figure}
\end{comment}
} 
